Cosmetic contact surgeries along transverse knots and the knot complement problem

We study cosmetic contact surgeries along transverse knots in the standard contact 3-sphere, i.e. contact surgeries that yield again the standard contact 3-sphere. The main result is that we can exclude non-trivial cosmetic contact surgeries along all transverse knots not isotopic to the transverse unknot with self-linking number -1. As a corollary it follows that every transverse knot in the standard contact 3-sphere is determined by the contactomorphism type of its exteriors. Moreover, we give counterexamples to this for transverse links in the standard contact 3-sphere.

==> LaTeX Source File/classificationOfTransverseUnknots.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'classificationOfTransverseUnknots.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{508.95792975bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.18564873)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{classificationOfTransverseUnknots.pdf}}%
    \put(0.02955703,0.03595357){\color[rgb]{0,0,0.98039216}\makebox(0,0)[lt]{\begin{minipage}{0.14707923\unitlength}\raggedright $\slf=-1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{classificationOfTransverseUnknots.pdf}}%
    \put(0.26981165,0.03604826){\color[rgb]{0,0,0.98039216}\makebox(0,0)[lt]{\begin{minipage}{0.14707923\unitlength}\raggedright $\slf=-3$\end{minipage}}}%
    \put(0.64593031,0.03604827){\color[rgb]{0,0,0.98039216}\makebox(0,0)[lt]{\begin{minipage}{0.14707923\unitlength}\raggedright $\slf=-5$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> LaTeX Source File/connectedsum.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'connectedsum.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{905.55348565bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74540583)%
    \put(0.59392308,0.53706807){\color[rgb]{0,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.02315288\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.21565273,0.71612131){\color[rgb]{0.98823529,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03789268\unitlength}\raggedright $L_1$\end{minipage}}}%
    \put(0.63668178,0.68422474){\color[rgb]{0.01568627,0,1}\makebox(0,0)[lt]{\begin{minipage}{0.04235166\unitlength}\raggedright $1/n$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{connectedsum.pdf}}%
    \put(0.58554234,0.10460913){\color[rgb]{0,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.02315288\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.33696967,0.27622766){\color[rgb]{0.98823529,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02879487\unitlength}\raggedright $L'$\end{minipage}}}%
    \put(0.62830104,0.25176581){\color[rgb]{0.01568627,0,1}\makebox(0,0)[lt]{\begin{minipage}{0.04235166\unitlength}\raggedright $1/n$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{connectedsum.pdf}}%
    \put(0.66517988,0.7366782){\color[rgb]{0.98823529,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03929236\unitlength}\raggedright $L_2$\end{minipage}}}%
    \put(0.45313093,0.45018366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02879487\unitlength}\raggedright $(i)$\end{minipage}}}%
    \put(0.45313093,0.01567073){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0336937\unitlength}\raggedright $(ii)$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> LaTeX Source File/crossings.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crossings.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{399.08920407bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47240456)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{crossings.pdf}}%
    \put(0.14566993,0.30621478){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06514834\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.40077522,0.30354561){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07015975\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.53508104,0.30555017){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05913465\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.80068582,0.30454788){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05713008\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.00687832,0.30655245){\color[rgb]{0.02352941,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.06715291\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.26844461,0.30254332){\color[rgb]{0.02352941,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.06715291\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.6793803,0.30555017){\color[rgb]{0.02352941,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.06715291\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.95300334,0.30755473){\color[rgb]{0.02352941,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.06715291\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.05996991,0.47894498){\color[rgb]{0.02352941,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06715291\unitlength}\raggedright $(1)$\end{minipage}}}%
    \put(0.32557469,0.47994727){\color[rgb]{0.02352941,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06715291\unitlength}\raggedright $(2)$\end{minipage}}}%
    \put(0.61423196,0.47994727){\color[rgb]{0.02352941,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06715291\unitlength}\raggedright $(3)$\end{minipage}}}%
    \put(0.87482533,0.4779427){\color[rgb]{0.02352941,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06715291\unitlength}\raggedright $(4)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{crossings.pdf}}%
    \put(0.39897882,0.06664541){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07015975\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.79888942,0.06764769){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05713008\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.26664821,0.06564313){\color[rgb]{0.02352941,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.06715291\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.95120695,0.07065454){\color[rgb]{0.02352941,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.06715291\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.07511181,0.11093876){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03808672\unitlength}\raggedright ?\end{minipage}}}%
    \put(0.62837158,0.11093876){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03808672\unitlength}\raggedright ?\end{minipage}}}%
  \end{picture}%
\endgroup%


==> LaTeX Source File/nbiggerzero.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nbiggerzero.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{533.53327572bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39222016)%
    \put(0.67091103,0.07167952){\color[rgb]{0,0,0.98823529}\makebox(0,0)[lt]{\begin{minipage}{0.11320862\unitlength}\raggedright $U_{\slf}$\end{minipage}}}%
    \put(0.2700066,0.38395575){\color[rgb]{0.98823529,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04887286\unitlength}\raggedright $L'$\end{minipage}}}%
    \put(0.74348436,0.32144508){\color[rgb]{0.01568627,0,1}\makebox(0,0)[lt]{\begin{minipage}{0.07188247\unitlength}\raggedright $1/n$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nbiggerzero.pdf}}%
  \end{picture}%
\endgroup%


==> LaTeX Source File/newlink.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'newlink.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{416.750293bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49170062)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{newlink.pdf}}%
    \put(0.22021567,0.44294228){\color[rgb]{0.98823529,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05537655\unitlength}\raggedright $L'$\end{minipage}}}%
    \put(0.13174348,0.23351093){\color[rgb]{0,0,0.99607843}\makebox(0,0)[lt]{\begin{minipage}{0.06273822\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.14063248,0.33190966){\color[rgb]{0.01568627,0,0.97647059}\makebox(0,0)[lt]{\begin{minipage}{0.09202559\unitlength}\raggedright $1/n$\end{minipage}}}%
    \put(0.8101509,0.43835393){\color[rgb]{0.98823529,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08737175\unitlength}\raggedright $L'_n$\end{minipage}}}%
    \put(0.6589008,0.28128653){\color[rgb]{0.98823529,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06119386\unitlength}\raggedright $-n$\end{minipage}}}%
    \put(0.48642739,0.28322563){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1055993\unitlength}\raggedright $\cong$\end{minipage}}}%
    \put(0.20428781,0.03405081){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09202559\unitlength}\raggedright $(i)$\end{minipage}}}%
    \put(0.80928816,0.03502036){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09202559\unitlength}\raggedright $(ii)$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> LaTeX Source File/nsmallerzero.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nsmallerzero.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{526.40726872bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40349514)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{nsmallerzero.pdf}}%
    \put(0.49940065,0.14086413){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\begin{minipage}{0.29606309\unitlength}\raggedright $U_{\operatorname{sl}}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{nsmallerzero.pdf}}%
    \put(0.90093075,0.17559508){\color[rgb]{0.98823529,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03846786\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.65212514,0.31569333){\color[rgb]{0.01568627,0,0.98431373}\makebox(0,0)[lt]{\begin{minipage}{0.07285555\unitlength}\raggedright $1/n$\end{minipage}}}%
    \put(0.21309862,0.33865472){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07285555\unitlength}\raggedright $(4)$\end{minipage}}}%
    \put(0.2078343,0.12711557){\color[rgb]{0.01568627,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07285555\unitlength}\raggedright $(2)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{nsmallerzero.pdf}}%
  \end{picture}%
\endgroup%


==> LaTeX Source File/regions.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'regions.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{348.41039187bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6286525)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{regions.pdf}}%
    \put(0.05266186,-0.0003624){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17415876\unitlength}\raggedright \end{minipage}}}%
    \put(0.14605134,0.05138039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08076925\unitlength}\raggedright $(i)$\end{minipage}}}%
    \put(0.68925046,0.04072853){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0959135\unitlength}\raggedright $(ii)$\end{minipage}}}%
    \put(0.56052445,0.47233933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08076925\unitlength}\raggedright $+$\end{minipage}}}%
    \put(0.55446304,0.2819271){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08076925\unitlength}\raggedright $+$\end{minipage}}}%
    \put(0.95578538,0.37657861){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08076925\unitlength}\raggedright $-$\end{minipage}}}%
    \put(0.81822519,0.33998002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08076925\unitlength}\raggedright $-$\end{minipage}}}%
    \put(0.69833331,0.55704744){\color[rgb]{0.97647059,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10096158\unitlength}\raggedright $L'_n$\end{minipage}}}%
  \end{picture}%
\endgroup%

